Theory Challenges of the Accelerating Universe

The accelerating expansion of the universe presents an exciting, fundamental challenge to the standard models of particle physics and cosmology. I highlight some of the outstanding challenges in both developing theoretical models and interpreting without bias the observational results from precision cosmology experiments in the next decade that will return data to help reveal the nature of the new physics. Examples given focus on distinguishing a new component of energy from a new law of gravity, and the effect of early dark energy on baryon acoustic oscillations.

==> coverletter.txt <==
Title: Theory Challenges of the Accelerating Universe 
Author: Eric V. Linder 
Email: evlinder@lbl.gov
Address: Berkeley Lab MS50R5008, 1 Cyclotron Rd, Berkeley, CA 94720-8158 USA

articleirgac.tex - LaTeX file of article 
potdrawt.ps - Figure 1a
potdrawf.ps - Figure 1b
wwpphase2.ps - Figure 2
wowa.nocl.ps - Figure 3
boscmockbias.ps - Figure 4

